Problem-Space Evasion Attacks in the Android OS: a Survey

Android is the most popular OS worldwide. Therefore, it is a target for various kinds of malware. As a countermeasure, the security community works day and night to develop appropriate Android malware detection systems, with ML-based or DL-based systems considered as some of the most common types. Against these detection systems, intelligent adversaries develop a wide set of evasion attacks, in which an attacker slightly modifies a malware sample to evade its target detection system. In this survey, we address problem-space evasion attacks in the Android OS, where attackers manipulate actual APKs, rather than their extracted feature vector. We aim to explore this kind of attacks, frequently overlooked by the research community due to a lack of knowledge of the Android domain, or due to focusing on general mathematical evasion attacks - i.e., feature-space evasion attacks. We discuss the different aspects of problem-space evasion attacks, using a new taxonomy, which focuses on key ingredients of each problem-space attack, such as the attacker model, the attacker's mode of operation, and the functional assessment of post-attack applications.

==> benapps.txt <==
y   x   z
8	Drebin   1
13	Androzoo/GooglePlay   2
1	Playdrone   3
1	Malscan   4
8	None   5
1	Marvin   6
1	Oldbenign   7
1	Newbenign   8
1	Obdata2   9
1	Packedapps   10

==> malapps.txt <==
y   x   z
2	Andorzoo   1
17	Drebin   2
5	VirusShare   3
1	Apkpure   4
10	Contagio   5
8	Genome   6
1	Googleplay   7
1	Marvin   8
1	Obdata1   9
1	Obdata2   10
1	Packedapps   11
1	VT   12
1	Malscan   13
1	Antiy   14
1	Pwnzen   15
2	AndroTotal   16
1	Mobile-Sandbox   17

==> years.txt <==
y   x   z
1	2012	1
2   2013	2
4   2014	3
3   2015	4
2   2016	5
5   2017	6
2   2018	7
2   2019	8
3   2020	9
4   2021	10
4   2022	11
